Bound preserving {P}oint-{A}verage-{M}oment {P}olynomi{A}l-interpreted ({PAMPA}) on polygonal meshes

We present a novel discretisation strategy, strongly inspired from Roe's Active Flux scheme. It can use polygonal meshes and is provably bound preserving for scalar problems and the Euler equations. Several cases demonstrates the quality of the method, and improvements with respect to previous work of the authors. This paper is a summary of \cite{BPPampa}.

==> symmetry.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
  \ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3000sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\begin{tikzpicture}[x=+\dimen1,y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3000sp%3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\clip(1188,-7212) rectangle (10062,-2988);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{4875}{-3900}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$P_1'$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetcolor{black}
\filldraw  (6225,-5100) circle [radius=+75];
\filldraw  (5700,-5100) circle [radius=+75];
\draw (1200,-5100)--(10050,-5100);
\draw (5250,-5100)--(3750,-7200)--(6675,-7200)--(6225,-5100);
\draw (6675,-7200)--(8925,-6600)--(9450,-5100);
\draw (3750,-7200)--(2475,-5100);
\pgfsetdash{{+60\XFigu}{+60\XFigu}}{++0pt}
\draw (5250,-5100)--(3675,-3075)--(2475,-5100);
\draw (6225,-5100)--(6750,-3000)--(8925,-3675)--(9450,-5100);
\draw (3675,-3075)--(6750,-3000);
\pgfsetdash{}{+0pt}
\draw (5250,-5100)--(5775,-7200);
\pgfsetdash{{+60\XFigu}{+60\XFigu}}{++0pt}
\draw (5250,-5100)--(5850,-3000);
\pgftext[base,left,at=\pgfqpointxy{3675}{-5925}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$P_2$}
\pgftext[base,left,at=\pgfqpointxy{7500}{-6000}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$P_3$}
\pgftext[base,left,at=\pgfqpointxy{3525}{-4425}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$P_2'$}
\pgftext[base,left,at=\pgfqpointxy{7500}{-4350}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$P_3'$}
\pgftext[base,left,at=\pgfqpointxy{5550}{-4950}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$g$}
\pgftext[base,left,at=\pgfqpointxy{4950}{-6525}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$P_1$}
\pgftext[base,left,at=\pgfqpointxy{5925}{-6225}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$P_4$}
\pgftext[base,left,at=\pgfqpointxy{5925}{-3975}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$P_4'$}
\pgfsetdash{}{+0pt}
\filldraw  (5250,-5100) circle [radius=+75];
\end{tikzpicture} }


